Overview and Insights from the SciVer Shared Task on Scientific Claim Verification

We present an overview of the SciVer shared task, presented at the 2nd Scholarly Document Processing (SDP) workshop at NAACL 2021. In this shared task, systems were provided a scientific claim and a corpus of research abstracts, and asked to identify which articles SUPPORT or REFUTE the claim as well as provide evidentiary sentences justifying those labels. 11 teams made a total of 14 submissions to the shared task leaderboard, leading to an improvement of more than +23 F1 on the primary task evaluation metric. In addition to surveying the participating systems, we provide several insights into modeling approaches to support continued progress and future research on the important and challenging task of scientific claim verification.

==> tables/ai2_leaderboard_scifact_2021_05_31.tsv <==
Submission	Team	Submitter	Created	Sentence Selection+Label (F1)	Sentence Selection+Label (P)	Sentence Selection+Label (R)	Sentence Selection-Only (F1)	Sentence Selection-Only (P)	Sentence Selection-Only (R)	Abstract Label+Rationale (F1)	Abstract Label+Rationale (P)	Abstract Label+Rationale (R)	Abstract Label-Only (F1)	Abstract Label-Only (P)	Abstract Label-Only (R)
VerT5erini (2-stage Neural Retrieval) (Train+Dev)	University of Waterloo	ronakice	02/19/2021	0.6340	0.6059	0.6649	0.6598	0.6305	0.6919	0.6695	0.6285	0.7162	0.6821	0.6403	0.7297
ParagraphJoint	UT Dallas / Chan Zuckerburg Initiative / UCLA	lixiangci	01/26/2021	0.6094	0.6894	0.5459	0.7059	0.7986	0.6324	0.6716	0.7366	0.6171	0.6912	0.7581	0.6351
VerT5erini (2-stage Neural Retrieval)	University of Waterloo	ronakice	01/26/2021	0.5876	0.6000	0.5757	0.6483	0.6620	0.6351	0.6269	0.6147	0.6396	0.6490	0.6364	0.6622
eFEVER	ETH Zurich	dominiks	02/11/2021	0.5601	0.5663	0.5541	0.6257	0.6326	0.6189	0.6061	0.6280	0.5856	0.6480	0.6715	0.6261
VerT5erini (BM25 Retrieval)	University of Waterloo	ronakice	01/27/2021	0.5552	0.5833	0.5297	0.6176	0.6488	0.5892	0.5917	0.6028	0.5811	0.6193	0.6308	0.6081
QMUL-SDS	Queen Mary University of London	XiaZeng	03/09/2021	0.5535	0.6617	0.4757	0.6824	0.8158	0.5865	0.5838	0.7297	0.4865	0.5946	0.7432	0.4955
first_1	PingAn of China	wcc	02/24/2021	0.5477	0.6506	0.4730	0.6072	0.7212	0.5243	0.5835	0.6536	0.5270	0.6135	0.6872	0.5541
SciKGAT	Tsinghua University / MSR	liuzhenghao	01/28/2021	0.5048	0.6115	0.4297	0.5524	0.6692	0.4703	0.5833	0.7609	0.4730	0.6000	0.7826	0.4865
bioBert for sciFact		Celine	03/16/2021	0.4985	0.5487	0.4568	0.6401	0.7045	0.5865	0.5330	0.5829	0.4910	0.5428	0.5936	0.5000
JC_UKP	TU Darmstadt	jorgeecardona	03/02/2021	0.4102	0.4069	0.4135	0.4879	0.4840	0.4919	0.4896	0.5024	0.4775	0.4896	0.5024	0.4775
sum_rationale		ratul	03/02/2021	0.3986	0.3445	0.4730	0.5080	0.4390	0.6027	0.4644	0.4238	0.5135	0.5051	0.4610	0.5586
VeriSci	AI2	davidw	01/26/2021	0.3953	0.3856	0.4054	0.4611	0.4499	0.4730	0.4650	0.4661	0.4640	0.4740	0.4751	0.4730
sum_rationale		ratul	03/01/2021	0.3702	0.2845	0.5297	0.4608	0.3541	0.6595	0.4316	0.3534	0.5541	0.4737	0.3879	0.6081
VeriSci Zero-Shot	AI2	davidw	01/26/2021	0.2690	0.2371	0.3108	0.3251	0.2866	0.3757	0.3641	0.4226	0.3198	0.4821	0.5595	0.4234
base_3_4		fengdoudou1895	03/15/2021	0.1063	0.0587	0.5595	0.1366	0.0755	0.7189	0.1605	0.0954	0.5045	0.2135	0.1269	0.6712
pasic_scibert_tfidf		pasic-wxd	03/15/2021	0.1022	0.0795	0.1432	0.2777	0.2159	0.3892	0.1246	0.1011	0.1622	0.1384	0.1124	0.1802
